Two-Dimensional Simulations of Internal Gravity Waves in The Radiation Zones of Intermediate-Mass Stars

Intermediate-mass main sequence stars have large radiative envelopes overlying convective cores. This configuration allows internal gravity waves (IGWs) generated at the convective-radiative interface to propagate towards the stellar surface. The signatures of these waves can be observed in the photometric and spectroscopic data from stars. We have studied the propagation of these IGWs using two-dimensional fully-non-linear hydrodynamical simulations with realistic stellar reference states from the one-dimensional stellar evolution code, Modules for Stellar Astrophysics (MESA). When a single wave is forced, we observe wave self-interaction. When two waves are forced, we observe non-linear interaction (i.e. triadic interaction) between these waves forming waves at different wavelengths and frequencies. When a spectrum of waves similar to that found in numerical simulations is forced, we find that the surface IGW frequency slope is consistent with recent observations. This power law is similar to that predicted by linear theory for the wave propagation, with small deviations which can be an effect of nonlinearities. When the same generation spectrum is applied to 3 solar mass models at different stellar rotation and ages, the surface IGW spectrum slope is very similar to the generation spectrum slope.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
